NLTE Spectra of Kilonovae

The electromagnetic transient following a binary neutron star merger is known as a kilonova (KN). Owing to rapid expansion velocities and small ejecta masses, KNe rapidly transition into the Non-Local Thermodynamic Equilibrium (NLTE) regime. In this study, we present synthetic NLTE spectra of KNe from 5 to 20 days after merger using the \texttt{SUMO} spectral synthesis code. We study three homogeneous composition, 1D multi-zone models with characteristic electron fractions of $Y_e \sim 0.35, 0.25$ and $0.15$. We find that emission features in the spectra tend to emerge in windows of reduced line blocking, as the ejecta are still only partially transparent even at 20 days. For the $Y_e \sim 0.35$ (lanthanide-free) ejecta, we find that the neutral and singly ionised species of Rb, Sr, Y and Zr dominate the spectra, all with good potential for identification. We directly test and confirm an impact of Sr on the 10000 angstrom spectral region in lanthanide-free ejecta, but also see that its signatures may be complex. We suggest the Rb I $\rm{5p^{1}}$- $\rm{5s^{1}}$ 7900 angstrom transition as a candidate for the $\lambda_0 \sim$ 7500--7900 angstrom P-Cygni feature in AT2017gfo. For the $Y_e \sim 0.25$ and $0.15$ compositions, lanthanides are dominant in the spectral formation, in particular Nd, Sm, and Dy. We identify key processes in KN spectral formation, notably that scattering and fluorescence play important roles even up to 20 days after merger, implying that the KN ejecta are not yet optically thin at this time.

==> readme.txt <==
README

Paper: NLTE Spectra of Kilonovae
Authors: Quentin Pognan, Jon Grumer, Anders Jerkstrand, Shinya Wanajo
Accepted: October 6th 2023
Pages: 30
Figures: 17

Subdirectories:
Models: Includes files for Figures 1 and A1, related to the base model inputs
noSr: Files for Figure 11, spectra plots of model without Sr
Spectra: Files for Figures 3,4,5,6,7,8,10,13,14,B2, spectra plots, optically thick line plots, and flux ratio plot
Thermo: Files for Figures 2,9,12,B1, related to thermodynamic conditions of models

Latex draft generated from MNRAS template on Overleaf
